Automatic Velocity Picking Using a Multi-Information Fusion Deep Semantic Segmentation Network

Velocity picking, a critical step in seismic data processing, has been studied for decades. Although manual picking can produce accurate normal moveout (NMO) velocities from the velocity spectra of prestack gathers, it is time-consuming and becomes infeasible with the emergence of large amount of seismic data. Numerous automatic velocity picking methods have thus been developed. In recent years, deep learning (DL) methods have produced good results on the seismic data with medium and high signal-to-noise ratios (SNR). Unfortunately, it still lacks a picking method to automatically generate accurate velocities in the situations of low SNR. In this paper, we propose a multi-information fusion network (MIFN) to estimate stacking velocity from the fusion information of velocity spectra and stack gather segments (SGS). In particular, we transform the velocity picking problem into a semantic segmentation problem based on the velocity spectrum images. Meanwhile, the information provided by SGS is used as a prior in the network to assist segmentation. The experimental results on two field datasets show that the picking results of MIFN are stable and accurate for the scenarios with medium and high SNR, and it also performs well in low SNR scenarios.

==> author/authors.txt <==
# Hongtao Wang
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{author/fig/HongtaoWang.pdf}}]{Hongtao~Wang} is currently pursuing the master's degree in statistics with the School of Mathematics and Statistics, Xi’an Jiaotong University, Xi’an, China. His research interests include Bayesian statistics and deep learning.
\end{IEEEbiography}

# Jiangshe Zhang
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{author/fig/JiangsheZhang.pdf}}]{Jiangshe~Zhang} was born in 1962. He received the M.S. and Ph.D. degrees in applied mathematics from Xi'an Jiaotong University, Xi'an, China, in 1987 and 1993, respectively, where he is currently a Professor with the Department of Statistics. He has authored and co-authored one monograph and over 80 conference and journal publications on robust clustering, optimization, short-term load forecasting for the electric power system, and remote sensing image processing.
  
  His current research interests include Bayesian statistics, global optimization, ensemble learning, and deep learning.
 \end{IEEEbiography}

# Chunxia Zhang
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{author/fig/ChunxiaZhang.pdf}}]{Chunxia~Zhang} received her Ph.D degree in Applied Mathematics from Xi'an Jiaotong University, Xi'an,  China, in 2010.
  
  Currently, she is a Professor in School of Mathematics and Statistics at Xi'an Jiaotong University. She has authored and coauthored about 30 journal papers on ensemble learning techniques, nonparametric regression, etc. Her main interests are in the area of ensemble learning, variable selection and deep learning.
 \end{IEEEbiography}

# ZIxiang Zhao
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{author/fig/ZixiangZhao.pdf}}]{Zixiang~Zhao} is currently pursuing the Ph.D. degree in statistics with the School of Mathematics and Statistics, Xi’an Jiaotong University, Xi’an, China. His research interests include computer vision, deep learning and low-level vision.\end{IEEEbiography}

# Chengli Tan
\begin{IEEEbiography}[{\includegraphics[width=1in,height=1.25in,clip,keepaspectratio]{author/fig/ChengliTan.eps}}]{Chengli~Tan}
 received the B.S. degree in information and computing science and the M.S. degree in statistics from Xi’an Jiaotong University, Xi’an, China, in 2014 and 2017, where he is now pursuing the Ph.D. degree. His current research interests include adversarial learning, Bayesian nonparametrics, and stochastic optimization.
\end{IEEEbiography}
